Achieving consensus in networks of increasingly stubborn voters

We study opinion evolution in networks of stubborn agents discussing a sequence of issues, modeled through the so called concatenated Friedkin-Johnsen (FJ) model. It is concatenated in the sense that agents' opinions evolve for each issue, and the final opinion is then taken as a starting point for the next issue. We consider the scenario where agents {also take a vote at the end of each issue} and propose a feedback mechanism from the result (based on the median voter) to the agents' stubbornness. Specifically, agents become increasingly stubborn during issue $s+1$ the more they disagree with the vote at the end of issue $s$. We analyze {this model} for a number of special cases and provide sufficient conditions for convergence to consensus stated in terms of permissible initial opinion and stubbornness. In the opposite scenario, where agents become less stubborn when disagreeing with the vote result, we prove that consensus is achieved{, and we demonstrate the faster convergence of opinions compared to constant stubbornness.

==> PlotData/blue.txt <==
0 0
0 0.025
0 0.05
0 0.075
0 0.1
0 0.125
0 0.15
0 0.175
0 0.2
0 0.225
0 0.25
0 0.275
0 0.3
0 0.325
0 0.35
0 0.375
0 0.4
0 0.425
0 0.45
0 0.475
0 0.5
0 0.525
0 0.55
0 0.575
0 0.6
0 0.625
0 0.65
0 0.675
0 0.7
0 0.725
0 0.75
0 0.775
0 0.8
0 0.825
0 0.85
0 0.875
0 0.9
0 0.925
0 0.95
0 0.975
0 1
0.025 0
0.025 0.025
0.025 0.05
0.025 0.075
0.025 0.1
0.025 0.125
0.025 0.15
0.025 0.175
0.025 0.2
0.025 0.225
0.025 0.25
0.025 0.275
0.025 0.3
0.025 0.325
0.025 0.35
0.025 0.375
0.025 0.4
0.025 0.425
0.025 0.45
0.025 0.475
0.025 0.5
0.025 0.525
0.025 0.55
0.025 0.575
0.025 0.6
0.025 0.625
0.025 0.65
0.025 0.675
0.025 0.7
0.025 0.725
0.025 0.75
0.025 0.775
0.025 0.8
0.025 0.825
0.025 0.85
0.025 0.875
0.025 0.9
0.025 0.925
0.025 0.95
0.025 0.975
0.05 0
0.05 0.025
0.05 0.05
0.05 0.075
0.05 0.1
0.05 0.125
0.05 0.15
0.05 0.175
0.05 0.2
0.05 0.225
0.05 0.25
0.05 0.275
0.05 0.3
0.05 0.325
0.05 0.35
0.05 0.375
0.05 0.4
0.05 0.425
0.05 0.45
0.05 0.475
0.05 0.5
0.05 0.525
0.05 0.55
0.05 0.575
0.05 0.6
0.05 0.625
0.05 0.65
0.05 0.675
0.05 0.7
0.05 0.725
0.05 0.75
0.05 0.775
0.05 0.8
0.05 0.825
0.05 0.85
0.05 0.875
0.05 0.9
0.05 0.925
0.05 0.95
0.075 0
0.075 0.025
0.075 0.05
0.075 0.075
0.075 0.1
0.075 0.125
0.075 0.15
0.075 0.175
0.075 0.2
0.075 0.225
0.075 0.25
0.075 0.275
0.075 0.3
0.075 0.325
0.075 0.35
0.075 0.375
0.075 0.4
0.075 0.425
0.075 0.45
0.075 0.475
0.075 0.5
0.075 0.525
0.075 0.55
0.075 0.575
0.075 0.6
0.075 0.625
0.075 0.65
0.075 0.675
0.075 0.7
0.075 0.725
0.075 0.75
0.075 0.775
0.075 0.8
0.075 0.825
0.075 0.85
0.075 0.875
0.075 0.9
0.075 0.925
0.075 0.95
0.075 0.975
0.1 0
0.1 0.025
0.1 0.05
0.1 0.075
0.1 0.1
0.1 0.125
0.1 0.15
0.1 0.175
0.1 0.2
0.1 0.225
0.1 0.25
0.1 0.275
0.1 0.3
0.1 0.325
0.1 0.35
0.1 0.375
0.1 0.4
0.1 0.425
0.1 0.45
0.1 0.475
0.1 0.5
0.1 0.525
0.1 0.55
0.1 0.575
0.1 0.6
0.1 0.625
0.1 0.65
0.1 0.675
0.1 0.7
0.1 0.725
0.1 0.75
0.1 0.775
0.1 0.8
0.1 0.825
0.1 0.85
0.1 0.875
0.1 0.9
0.1 0.925
0.1 0.95
0.1 0.975
0.125 0
0.125 0.025
0.125 0.05
0.125 0.075
0.125 0.1
0.125 0.125
0.125 0.15
0.125 0.175
0.125 0.2
0.125 0.225
0.125 0.25
0.125 0.275
0.125 0.3
0.125 0.325
0.125 0.35
0.125 0.375
0.125 0.4
0.125 0.425
0.125 0.45
0.125 0.475
0.125 0.5
0.125 0.525
0.125 0.55
0.125 0.575
0.125 0.6
0.125 0.625
0.125 0.65
0.125 0.675
0.125 0.7
0.125 0.725
0.125 0.75
0.125 0.775
0.125 0.8
0.125 0.825
0.125 0.85
0.125 0.875
0.125 0.9
0.125 0.925
0.125 0.95
0.125 0.975
0.15 0
0.15 0.025
0.15 0.05
0.15 0.075
0.15 0.1
0.15 0.125
0.15 0.15
0.15 0.175
0.15 0.2
0.15 0.225
0.15 0.25
0.15 0.275
0.15 0.3
0.15 0.325
0.15 0.35
0.15 0.375
0.15 0.4
0.15 0.425
0.15 0.45
0.15 0.475
0.15 0.5
0.15 0.525
0.15 0.55
0.15 0.575
0.15 0.6
0.15 0.625
0.15 0.65
0.15 0.675
0.15 0.7
0.15 0.725
0.15 0.75
0.15 0.775
0.15 0.8
0.15 0.825
0.15 0.85
0.15 0.875
0.15 0.9
0.15 0.925
0.15 0.95
0.175 0
0.175 0.025
0.175 0.05
0.175 0.075
0.175 0.1
0.175 0.125
0.175 0.15
0.175 0.175
0.175 0.2
0.175 0.225
0.175 0.25
0.175 0.275
0.175 0.3
0.175 0.325
0.175 0.35
0.175 0.375
0.175 0.4
0.175 0.425
0.175 0.45
0.175 0.475
0.175 0.5
0.175 0.525
0.175 0.55
0.175 0.575
0.175 0.6
0.175 0.625
0.175 0.65
0.175 0.675
0.175 0.7
0.175 0.725
0.175 0.75
0.175 0.775
0.175 0.8
0.175 0.825
0.175 0.85
0.175 0.875
0.175 0.9
0.175 0.925
0.175 0.95
0.2 0
0.2 0.025
0.2 0.05
0.2 0.075
0.2 0.1
0.2 0.125
0.2 0.15
0.2 0.175
0.2 0.2
0.2 0.225
0.2 0.25
0.2 0.275
0.2 0.3
0.2 0.325
0.2 0.35
0.2 0.375
0.2 0.4
0.2 0.425
0.2 0.45
0.2 0.475
0.2 0.5
0.2 0.525
0.2 0.55
0.2 0.575
0.2 0.6
0.2 0.625
0.2 0.65
0.2 0.675
0.2 0.7
0.2 0.725
0.2 0.75
0.2 0.775
0.2 0.8
0.2 0.825
0.2 0.85
0.2 0.875
0.2 0.9
0.2 0.925
0.2 0.95
0.225 0
0.225 0.025
0.225 0.05
0.225 0.075
0.225 0.1
0.225 0.125
0.225 0.15
0.225 0.175
0.225 0.2
0.225 0.225
0.225 0.25
0.225 0.275
0.225 0.3
0.225 0.325
0.225 0.35
0.225 0.375
0.225 0.4
0.225 0.425
0.225 0.45
0.225 0.475
0.225 0.5
0.225 0.525
0.225 0.55
0.225 0.575
0.225 0.6
0.225 0.625
0.225 0.65
0.225 0.675
0.225 0.7
0.225 0.725
0.225 0.75
0.225 0.775
0.225 0.8
0.225 0.825
0.225 0.85
0.225 0.875
0.225 0.9
0.25 0
0.25 0.025
0.25 0.05
0.25 0.075
0.25 0.1
0.25 0.125
0.25 0.15
0.25 0.175
0.25 0.2
0.25 0.225
0.25 0.25
0.25 0.275
0.25 0.3
0.25 0.325
0.25 0.35
0.25 0.375
0.25 0.4
0.25 0.425
0.25 0.45
0.25 0.475
0.25 0.5
0.25 0.525
0.25 0.55
0.25 0.575
0.25 0.6
0.25 0.625
0.25 0.65
0.25 0.675
0.25 0.7
0.25 0.725
0.25 0.75
0.25 0.775
0.25 0.8
0.25 0.825
0.25 0.85
0.25 0.875
0.25 0.925
0.275 0
0.275 0.025
0.275 0.05
0.275 0.075
0.275 0.1
0.275 0.125
0.275 0.15
0.275 0.175
0.275 0.2
0.275 0.225
0.275 0.25
0.275 0.275
0.275 0.3
0.275 0.325
0.275 0.35
0.275 0.375
0.275 0.4
0.275 0.425
0.275 0.45
0.275 0.475
0.275 0.5
0.275 0.525
0.275 0.55
0.275 0.575
0.275 0.6
0.275 0.625
0.275 0.65
0.275 0.675
0.275 0.7
0.275 0.725
0.275 0.75
0.275 0.775
0.275 0.8
0.275 0.825
0.275 0.85
0.275 0.875
0.3 0
0.3 0.025
0.3 0.05
0.3 0.075
0.3 0.1
0.3 0.125
0.3 0.15
0.3 0.175
0.3 0.2
0.3 0.225
0.3 0.25
0.3 0.275
0.3 0.3
0.3 0.325
0.3 0.35
0.3 0.375
0.3 0.4
0.3 0.425
0.3 0.45
0.3 0.475
0.3 0.5
0.3 0.525
0.3 0.55
0.3 0.575
0.3 0.6
0.3 0.625
0.3 0.65
0.3 0.675
0.3 0.7
0.3 0.725
0.3 0.75
0.3 0.775
0.3 0.8
0.3 0.825
0.3 0.85
0.3 0.875
0.3 0.9
0.325 0
0.325 0.025
0.325 0.05
0.325 0.075
0.325 0.1
0.325 0.125
0.325 0.15
0.325 0.175
0.325 0.2
0.325 0.225
0.325 0.25
0.325 0.275
0.325 0.3
0.325 0.325
0.325 0.35
0.325 0.375
0.325 0.4
0.325 0.425
0.325 0.45
0.325 0.475
0.325 0.5
0.325 0.525
0.325 0.55
0.325 0.575
0.325 0.6
0.325 0.625
0.325 0.65
0.325 0.675
0.325 0.7
0.325 0.725
0.325 0.75
0.325 0.775
0.325 0.8
0.325 0.825
0.325 0.85
0.325 0.875
0.35 0
0.35 0.025
0.35 0.05
0.35 0.075
0.35 0.1
0.35 0.125
0.35 0.15
0.35 0.175
0.35 0.2
0.35 0.225
0.35 0.25
0.35 0.275
0.35 0.3
0.35 0.325
0.35 0.35
0.35 0.375
0.35 0.4
0.35 0.425
0.35 0.45
0.35 0.475
0.35 0.5
0.35 0.525
0.35 0.55
0.35 0.575
0.35 0.6
0.35 0.625
0.35 0.65
0.35 0.675
0.35 0.7
0.35 0.725
0.35 0.75
0.35 0.775
0.35 0.8
0.35 0.825
0.35 0.85
0.35 0.95
0.375 0
0.375 0.025
0.375 0.05
0.375 0.075
0.375 0.1
0.375 0.125
0.375 0.15
0.375 0.175
0.375 0.2
0.375 0.225
0.375 0.25
0.375 0.275
0.375 0.3
0.375 0.325
0.375 0.35
0.375 0.375
0.375 0.4
0.375 0.425
0.375 0.45
0.375 0.475
0.375 0.5
0.375 0.525
0.375 0.55
0.375 0.575
0.375 0.6
0.375 0.625
0.375 0.65
0.375 0.675
0.375 0.7
0.375 0.725
0.375 0.75
0.375 0.775
0.375 0.8
0.375 0.825
0.375 0.85
0.375 0.9
0.4 0
0.4 0.025
0.4 0.05
0.4 0.075
0.4 0.1
0.4 0.125
0.4 0.15
0.4 0.175
0.4 0.2
0.4 0.225
0.4 0.25
0.4 0.275
0.4 0.3
0.4 0.325
0.4 0.35
0.4 0.375
0.4 0.4
0.4 0.425
0.4 0.45
0.4 0.475
0.4 0.5
0.4 0.525
0.4 0.55
0.4 0.575
0.4 0.6
0.4 0.625
0.4 0.65
0.4 0.675
0.4 0.7
0.4 0.725
0.4 0.75
0.4 0.775
0.4 0.8
0.4 0.825
0.4 0.85
0.4 0.875
0.425 0
0.425 0.025
0.425 0.05
0.425 0.075
0.425 0.1
0.425 0.125
0.425 0.15
0.425 0.175
0.425 0.2
0.425 0.225
0.425 0.25
0.425 0.275
0.425 0.3
0.425 0.325
0.425 0.35
0.425 0.375
0.425 0.4
0.425 0.425
0.425 0.45
0.425 0.475
0.425 0.5
0.425 0.525
0.425 0.55
0.425 0.575
0.425 0.6
0.425 0.625
0.425 0.65
0.425 0.675
0.425 0.7
0.425 0.725
0.425 0.75
0.425 0.775
0.425 0.8
0.425 0.825
0.425 0.85
0.45 0
0.45 0.025
0.45 0.05
0.45 0.075
0.45 0.1
0.45 0.125
0.45 0.15
0.45 0.175
0.45 0.2
0.45 0.225
0.45 0.25
0.45 0.275
0.45 0.3
0.45 0.325
0.45 0.35
0.45 0.375
0.45 0.4
0.45 0.425
0.45 0.45
0.45 0.475
0.45 0.5
0.45 0.525
0.45 0.55
0.45 0.575
0.45 0.6
0.45 0.625
0.45 0.65
0.45 0.675
0.45 0.7
0.45 0.725
0.45 0.75
0.45 0.775
0.45 0.8
0.475 0
0.475 0.025
0.475 0.05
0.475 0.075
0.475 0.1
0.475 0.125
0.475 0.15
0.475 0.175
0.475 0.2
0.475 0.225
0.475 0.25
0.475 0.275
0.475 0.3
0.475 0.325
0.475 0.35
0.475 0.375
0.475 0.4
0.475 0.425
0.475 0.45
0.475 0.475
0.475 0.5
0.475 0.525
0.475 0.55
0.475 0.575
0.475 0.6
0.475 0.625
0.475 0.65
0.475 0.675
0.475 0.7
0.475 0.725
0.475 0.75
0.475 0.775
0.475 0.8
0.475 0.825
0.5 0
0.5 0.025
0.5 0.05
0.5 0.075
0.5 0.1
0.5 0.125
0.5 0.15
0.5 0.175
0.5 0.2
0.5 0.225
0.5 0.25
0.5 0.275
0.5 0.3
0.5 0.325
0.5 0.35
0.5 0.375
0.5 0.4
0.5 0.425
0.5 0.45
0.5 0.475
0.5 0.5
0.5 0.525
0.5 0.55
0.5 0.575
0.5 0.6
0.5 0.625
0.5 0.65
0.5 0.675
0.5 0.7
0.5 0.725
0.5 0.75
0.5 0.775
0.5 0.8
0.5 0.825
0.525 0
0.525 0.025
0.525 0.05
0.525 0.075
0.525 0.1
0.525 0.125
0.525 0.15
0.525 0.175
0.525 0.2
0.525 0.225
0.525 0.25
0.525 0.275
0.525 0.3
0.525 0.325
0.525 0.35
0.525 0.375
0.525 0.4
0.525 0.425
0.525 0.45
0.525 0.475
0.525 0.5
0.525 0.525
0.525 0.55
0.525 0.575
0.525 0.6
0.525 0.625
0.525 0.65
0.525 0.675
0.525 0.7
0.525 0.725
0.525 0.75
0.525 0.775
0.525 0.8
0.55 0
0.55 0.025
0.55 0.05
0.55 0.075
0.55 0.1
0.55 0.125
0.55 0.15
0.55 0.175
0.55 0.2
0.55 0.225
0.55 0.25
0.55 0.275
0.55 0.3
0.55 0.325
0.55 0.35
0.55 0.375
0.55 0.4
0.55 0.425
0.55 0.45
0.55 0.475
0.55 0.5
0.55 0.525
0.55 0.55
0.55 0.575
0.55 0.6
0.55 0.625
0.55 0.65
0.55 0.675
0.55 0.7
0.55 0.725
0.55 0.75
0.55 0.85
0.575 0
0.575 0.025
0.575 0.05
0.575 0.075
0.575 0.1
0.575 0.125
0.575 0.15
0.575 0.175
0.575 0.2
0.575 0.225
0.575 0.25
0.575 0.275
0.575 0.3
0.575 0.325
0.575 0.35
0.575 0.375
0.575 0.4
0.575 0.425
0.575 0.45
0.575 0.475
0.575 0.5
0.575 0.525
0.575 0.55
0.575 0.575
0.575 0.6
0.575 0.625
0.575 0.65
0.575 0.675
0.575 0.7
0.575 0.725
0.575 0.75
0.575 0.775
0.575 0.8
0.6 0
0.6 0.025
0.6 0.05
0.6 0.075
0.6 0.1
0.6 0.125
0.6 0.15
0.6 0.175
0.6 0.2
0.6 0.225
0.6 0.25
0.6 0.275
0.6 0.3
0.6 0.325
0.6 0.35
0.6 0.375
0.6 0.4
0.6 0.425
0.6 0.45
0.6 0.475
0.6 0.5
0.6 0.525
0.6 0.55
0.6 0.575
0.6 0.6
0.6 0.625
0.6 0.65
0.6 0.675
0.6 0.7
0.6 0.725
0.6 0.775
0.625 0
0.625 0.025
0.625 0.05
0.625 0.075
0.625 0.1
0.625 0.125
0.625 0.15
0.625 0.175
0.625 0.2
0.625 0.225
0.625 0.25
0.625 0.275
0.625 0.3
0.625 0.325
0.625 0.35
0.625 0.375
0.625 0.4
0.625 0.425
0.625 0.45
0.625 0.475
0.625 0.5
0.625 0.525
0.625 0.55
0.625 0.575
0.625 0.6
0.625 0.625
0.625 0.65
0.625 0.675
0.625 0.7
0.625 0.725
0.625 0.75
0.625 0.775
0.65 0
0.65 0.025
0.65 0.05
0.65 0.075
0.65 0.1
0.65 0.125
0.65 0.15
0.65 0.175
0.65 0.2
0.65 0.225
0.65 0.25
0.65 0.275
0.65 0.3
0.65 0.325
0.65 0.35
0.65 0.375
0.65 0.4
0.65 0.425
0.65 0.45
0.65 0.475
0.65 0.5
0.65 0.525
0.65 0.55
0.65 0.575
0.65 0.6
0.65 0.625
0.65 0.65
0.65 0.675
0.65 0.7
0.65 0.725
0.65 0.75
0.675 0
0.675 0.025
0.675 0.05
0.675 0.075
0.675 0.1
0.675 0.125
0.675 0.15
0.675 0.175
0.675 0.2
0.675 0.225
0.675 0.25
0.675 0.275
0.675 0.3
0.675 0.325
0.675 0.35
0.675 0.375
0.675 0.4
0.675 0.425
0.675 0.45
0.675 0.475
0.675 0.5
0.675 0.525
0.675 0.55
0.675 0.575
0.675 0.6
0.675 0.625
0.675 0.65
0.675 0.675
0.675 0.7
0.675 0.725
0.7 0
0.7 0.025
0.7 0.05
0.7 0.075
0.7 0.1
0.7 0.125
0.7 0.15
0.7 0.175
0.7 0.2
0.7 0.225
0.7 0.25
0.7 0.275
0.7 0.3
0.7 0.325
0.7 0.35
0.7 0.375
0.7 0.4
0.7 0.425
0.7 0.45
0.7 0.475
0.7 0.5
0.7 0.525
0.7 0.55
0.7 0.575
0.7 0.6
0.7 0.625
0.7 0.65
0.7 0.675
0.7 0.7
0.7 0.725
0.7 0.75
0.7 0.775
0.725 0
0.725 0.025
0.725 0.05
0.725 0.075
0.725 0.1
0.725 0.125
0.725 0.15
0.725 0.175
0.725 0.2
0.725 0.225
0.725 0.25
0.725 0.275
0.725 0.3
0.725 0.325
0.725 0.35
0.725 0.375
0.725 0.4
0.725 0.425
0.725 0.45
0.725 0.475
0.725 0.5
0.725 0.525
0.725 0.55
0.725 0.575
0.725 0.6
0.725 0.625
0.725 0.65
0.725 0.675
0.725 0.7
0.75 0
0.75 0.025
0.75 0.05
0.75 0.075
0.75 0.1
0.75 0.125
0.75 0.15
0.75 0.175
0.75 0.2
0.75 0.225
0.75 0.25
0.75 0.275
0.75 0.3
0.75 0.325
0.75 0.35
0.75 0.375
0.75 0.4
0.75 0.425
0.75 0.45
0.75 0.475
0.75 0.5
0.75 0.525
0.75 0.55
0.75 0.575
0.75 0.6
0.75 0.625
0.75 0.65
0.75 0.675
0.75 0.7
0.75 0.725
0.75 0.75
0.775 0
0.775 0.025
0.775 0.05
0.775 0.075
0.775 0.1
0.775 0.125
0.775 0.15
0.775 0.175
0.775 0.2
0.775 0.225
0.775 0.25
0.775 0.275
0.775 0.3
0.775 0.325
0.775 0.35
0.775 0.375
0.775 0.4
0.775 0.425
0.775 0.45
0.775 0.475
0.775 0.5
0.775 0.525
0.775 0.55
0.775 0.575
0.775 0.6
0.775 0.625
0.775 0.65
0.775 0.675
0.775 0.7
0.8 0
0.8 0.025
0.8 0.05
0.8 0.075
0.8 0.1
0.8 0.125
0.8 0.15
0.8 0.175
0.8 0.2
0.8 0.225
0.8 0.25
0.8 0.275
0.8 0.3
0.8 0.325
0.8 0.35
0.8 0.375
0.8 0.4
0.8 0.425
0.8 0.45
0.8 0.475
0.8 0.5
0.8 0.525
0.8 0.55
0.8 0.575
0.8 0.6
0.8 0.625
0.8 0.65
0.8 0.675
0.8 0.7
0.8 0.725
0.8 0.75
0.825 0
0.825 0.025
0.825 0.05
0.825 0.075
0.825 0.1
0.825 0.125
0.825 0.15
0.825 0.175
0.825 0.2
0.825 0.225
0.825 0.25
0.825 0.275
0.825 0.3
0.825 0.325
0.825 0.35
0.825 0.375
0.825 0.4
0.825 0.425
0.825 0.45
0.825 0.475
0.825 0.5
0.825 0.525
0.825 0.55
0.825 0.575
0.825 0.6
0.825 0.625
0.825 0.65
0.825 0.675
0.825 0.725
0.85 0
0.85 0.025
0.85 0.05
0.85 0.075
0.85 0.1
0.85 0.125
0.85 0.15
0.85 0.175
0.85 0.2
0.85 0.225
0.85 0.25
0.85 0.275
0.85 0.3
0.85 0.325
0.85 0.35
0.85 0.375
0.85 0.4
0.85 0.425
0.85 0.45
0.85 0.475
0.85 0.5
0.85 0.525
0.85 0.55
0.85 0.575
0.85 0.6
0.85 0.625
0.85 0.65
0.85 0.675
0.85 0.725
0.85 0.75
0.875 0
0.875 0.025
0.875 0.05
0.875 0.075
0.875 0.1
0.875 0.125
0.875 0.15
0.875 0.175
0.875 0.2
0.875 0.225
0.875 0.25
0.875 0.275
0.875 0.3
0.875 0.325
0.875 0.35
0.875 0.375
0.875 0.4
0.875 0.425
0.875 0.45
0.875 0.475
0.875 0.5
0.875 0.525
0.875 0.55
0.875 0.575
0.875 0.6
0.875 0.625
0.875 0.65
0.875 0.675
0.875 0.7
0.9 0
0.9 0.025
0.9 0.05
0.9 0.075
0.9 0.1
0.9 0.125
0.9 0.15
0.9 0.175
0.9 0.2
0.9 0.225
0.9 0.25
0.9 0.275
0.9 0.3
0.9 0.325
0.9 0.35
0.9 0.375
0.9 0.4
0.9 0.425
0.9 0.45
0.9 0.475
0.9 0.5
0.9 0.525
0.9 0.55
0.9 0.575
0.9 0.6
0.9 0.625
0.9 0.65
0.9 0.7
0.925 0
0.925 0.025
0.925 0.05
0.925 0.075
0.925 0.1
0.925 0.125
0.925 0.15
0.925 0.175
0.925 0.2
0.925 0.225
0.925 0.25
0.925 0.275
0.925 0.3
0.925 0.325
0.925 0.35
0.925 0.375
0.925 0.4
0.925 0.425
0.925 0.45
0.925 0.475
0.925 0.5
0.925 0.525
0.925 0.55
0.925 0.575
0.925 0.6
0.925 0.625
0.925 0.65
0.925 0.675
0.925 0.725
0.95 0
0.95 0.025
0.95 0.05
0.95 0.075
0.95 0.1
0.95 0.125
0.95 0.15
0.95 0.175
0.95 0.2
0.95 0.225
0.95 0.25
0.95 0.275
0.95 0.3
0.95 0.325
0.95 0.35
0.95 0.375
0.95 0.4
0.95 0.425
0.95 0.45
0.95 0.475
0.95 0.5
0.95 0.525
0.95 0.55
0.95 0.575
0.95 0.6
0.95 0.625
0.95 0.65
0.95 0.675
0.95 0.7
0.975 0
0.975 0.025
0.975 0.05
0.975 0.075
0.975 0.1
0.975 0.125
0.975 0.15
0.975 0.175
0.975 0.2
0.975 0.225
0.975 0.25
0.975 0.275
0.975 0.3
0.975 0.325
0.975 0.35
0.975 0.375
0.975 0.4
0.975 0.425
0.975 0.45
0.975 0.475
0.975 0.5
0.975 0.525
0.975 0.55
0.975 0.575
0.975 0.6
0.975 0.625
0.975 0.675
1 0
1 0.025
1 0.05
1 0.075
1 0.1
1 0.125
1 0.15
1 0.175
1 0.2
1 0.225
1 0.25
1 0.275
1 0.3
1 0.325
1 0.35
1 0.375
1 0.4
1 0.425
1 0.45
1 0.475
1 0.5
1 0.525
1 0.55
1 0.575
1 0.6
1 0.625
1 0.65


==> PlotData/exa.txt <==
0 0.375 0 0.147644776868277 0.357863913185441 0.234771772467064 0.0390471164904472 0.329443494802803 0.015645656185109 0.375
1 0.0610616033089938 0.125736010782835 0.144254927915899 0.150132339178346 0.169354571614016 0.113797947755237 0.143999901637526 0.117017800322512 0.174859551064231
2 0.0168870863574923 0.138812285531269 0.14178927966805 0.141247935515033 0.149571291604336 0.132684205246844 0.140904899951937 0.135500699852033 0.146451864525278
3 0.00523260052772301 0.14050605702035 0.141050230711129 0.140797706129992 0.143513109876766 0.138280509349043 0.14078008952318 0.139565229514379 0.141733914095967
4 0.00163085649002095 0.140738958110601 0.140850050901448 0.140777443646992 0.141632629782004 0.140001773291983 0.140776638522502 0.140496843955195 0.140938458418794
5 0.0005092106642067 0.140773867888748 0.140798448784521 0.140779433515142 0.141046881864247 0.14053767120004 0.140779498433028 0.140714169703803 0.140806406696153
6 0.000159081594707844 0.140780011909964 0.140785688266572 0.140780944260879 0.14086438045629 0.140705298861582 0.140780997321821 0.140765551933233 0.140785303969757
7 4.97065283337206e-05 0.140781341463601 0.140782665693552 0.140781532587097 0.140807533596788 0.140757827068455 0.140781553405552 0.140777855761033 0.140782190665465
8 1.55319162518375e-05 0.140781681727681 0.14078198613873 0.140781728784012 0.140789828199029 0.140774296282777 0.140781735744051 0.140780839345649 0.140781813575908
9 4.85331592245397e-06 0.140781776972225 0.140781844393775 0.140781789892065 0.140784312938098 0.140779459622176 0.140781792062514 0.140781572004047 0.140781795965616
10 1.51652442101358e-06 0.140781804560191 0.140781818518124 0.140781808274705 0.140782594418874 0.140781077894453 0.140781808928052 0.140781754215665 0.140781806813197
11 4.73867195316391e-07 0.140781812626544 0.140781815162659 0.140781813710153 0.140782058745102 0.140781584877906 0.140781813903401 0.140781800122964 0.140781812726799
12 1.48067741956304e-07 0.140781814989118 0.140781815315275 0.140781815306329 0.14078189170984 0.140781743642098 0.140781815363086 0.140781811845332 0.140781814923781
13 4.62659317801428e-08 0.140781815681841 0.140781815665407 0.14078181577483 0.140781839606295 0.140781793340363 0.140781815791489 0.140781814880847 0.140781815646653
14 1.44563859216795e-08 0.140781815885477 0.140781815850496 0.140781815912802 0.140781823348546 0.14078180889216 0.140781815917708 0.140781815678494 0.140781815872429
15 4.51706333448598e-09 0.140781815945597 0.140781815927181 0.140781815953659 0.140781818274339 0.140781813757276 0.140781815955111 0.140781815891309 0.140781815941294


==> PlotData/exb.txt <==
0 0.875 0 0.458985085288668 0.604970742789183 0.36010456926032 0.701776292599093 0.48547032019846 0.8205367461197 0.875
1 0.627755649053322 0.134114503132708 0.49017451551969 0.53399574070551 0.408241003878375 0.541165462553767 0.489312083503045 0.571238484611792 0.761870152186029
2 0.505985998413287 0.190563629498348 0.467847085491651 0.492809340881398 0.427413948279815 0.485883269743764 0.474585928169607 0.496656580235862 0.696549627911635
3 0.432103807815608 0.222192653524669 0.453791731535171 0.468677402602272 0.43531628974308 0.461500885397987 0.460565468749549 0.465916170749658 0.654296461340277
4 0.38234747226116 0.242585739387094 0.445010777551443 0.454099720051496 0.438046327882025 0.448845047334031 0.450118459132766 0.450852885301535 0.624933211648254
5 0.346590503934516 0.25685941785603 0.439108058949743 0.444874929470407 0.43821533405509 0.441313762560424 0.442725855921507 0.442328155160991 0.603449921790546
6 0.319714879597613 0.267399628810319 0.434833522190534 0.438691465542485 0.437092737672645 0.436273256081884 0.437421134469648 0.436852476275689 0.587114508407932
7 0.298834798155875 0.275474297133274 0.431534938276421 0.43427446073878 0.435343073632651 0.432573476288868 0.433455453576319 0.432946369147867 0.574309095289149
8 0.28219784022411 0.281831385255313 0.428862479407638 0.430925444098107 0.433337232974482 0.429668231854332 0.430353048041216 0.429935162773353 0.564029225479423
9 0.268676257588402 0.286942981988575 0.426622461048047 0.428256679199369 0.431279010805844 0.427279474490076 0.427827601880527 0.427486312780916 0.555619239576977
10 0.257510212294056 0.291122515204903 0.424702066552735 0.426048256240773 0.429277227446208 0.425255522206315 0.425708114995515 0.425424515609395 0.548632727498959
11 0.248168591863411 0.294586880023028 0.423031352231247 0.424171602740529 0.427387045323288 0.423507406278253 0.42389062252791 0.423650163771449 0.542755471886438
12 0.240268644929798 0.297491195195221 0.421564034099493 0.42254821650246 0.425633380458876 0.421978992629606 0.422309399336107 0.422102090980263 0.537759840125019
13 0.233527324879095 0.299949412762869 0.420267409368123 0.42112746291628 0.424024189346919 0.420632208168186 0.42092061734177 0.420739708555578 0.533476737641964
14 0.227730639602301 0.302047131601148 0.419116946453625 0.419874603798682 0.422558054100016 0.419439436098971 0.419693255282208 0.419534064714994 0.529777771203449
15 0.222713681324575 0.303849880531628 0.418093312170151 0.418764298282128 0.421228543024521 0.418379466969987 0.418604060878656 0.418463194528916 0.526563561856203


==> PlotData/fig2.txt <==
D1 D2 D3 D4 D5 D6 D7
0 0.695003041135825 0.695003041135825 0.695003041135825 0.695003041135825 0.695003041135825 0.695003041135825
1 0.547820891647079 0.554546682212613 0.559697530234866 0.5716060269939 0.584955190795112 0.597271946757772
2 0.473935973386925 0.499880892498212 0.520786130786806 0.537316361481403 0.550073443608999 0.559576470322229
3 0.380696084346511 0.41743440505838 0.459767633411291 0.4953478483419 0.524196992342845 0.546332499470236
4 0.341283043254574 0.363344387316445 0.387104208561272 0.443131086279114 0.491783662147939 0.530946340105593
5 0.306847284418441 0.332100990670326 0.358605056211884 0.386339591956704 0.455342674018138 0.514502194852879
6 0.279866087890001 0.305560290092669 0.334506432911883 0.366180423520982 0.416946248006329 0.497658691150589
7 0.260151819873016 0.28445973653484 0.313767047389291 0.348181801760165 0.386410869457188 0.480810643491724
8 0.246210117039306 0.268353968250646 0.296605117254648 0.332135119449617 0.374269824523149 0.464190663559415
9 0.23608758411306 0.256248914827003 0.282746429747314 0.318151050451147 0.362948511972997 0.447932144760577
10 0.22802018287579 0.246956433622459 0.271663826583076 0.306134561333178 0.352501688014102 0.432108077610918
11 0.220785665187653 0.23936793085167 0.262728027129336 0.295885741099747 0.342932708958626 0.416754888647906
12 0.213664876195064 0.23264931787857 0.255301620952289 0.287141295008871 0.334203792449542 0.403216964301972
13 0.209814351891528 0.226253899892561 0.248835199914821 0.279627099253425 0.32625484626535 0.399257938751287
14 0.204318934528629 0.219847256827549 0.242916628486075 0.273073257767507 0.319020340699497 0.39549971670652
15 0.197196522800096 0.216842642822598 0.237260146729203 0.267219470616041 0.312426007484026 0.391925062546751
16 0.188727498952261 0.212439790360368 0.231674052005134 0.261853241654549 0.306394991202969 0.388518754845474
17 0.179146954885174 0.206690793762761 0.226762267625705 0.256810890597028 0.30085486687066 0.385267269464921
18 0.168668005956024 0.199798301265262 0.224408556493339 0.251970538306665 0.29573571482703 0.382158531522985
19 0.157500496294965 0.191935638398977 0.220910046043499 0.247242175497695 0.290972696789569 0.379181716786366
20 0.145861368661893 0.183257388031996 0.216390924093634 0.242558222961447 0.286500183810294 0.376327089458048
21 0.133975736186767 0.173909104528976 0.210981712463937 0.237866188112891 0.282262579470903 0.373585867437339
22 0.122070205525102 0.164034747514736 0.204797912676035 0.235610314653048 0.278213741105845 0.370950108810368
23 0.110361638019753 0.153780854425609 0.197943621522307 0.233679589666613 0.274315825512977 0.368412615106602
24 0.0990449617268793 0.143297140099868 0.190515020679593 0.231000694629111 0.270537888867876 0.365966848056897
25 0.0882830305768054 0.132733952632678 0.182603531945929 0.227649590872165 0.266854479214981 0.36360685741318
26 0.0782003321854605 0.122237581677178 0.174298362107994 0.223695850229707 0.263244369975424 0.361327217966894
27 0.0688810658308117 0.111944663188349 0.165688180360408 0.21920348706387 0.259689508390835 0.359122974314719
28 0.0603711008506235 0.10197685316461 0.156861782575777 0.21423168594771 0.256174198908859 0.356989592219074
29 0.0526827423879834 0.0924366493426669 0.147907757648791 0.20883549275059 0.25268450761924 0.354922915632321
30 0.0458010642002205 0.0834048506711534 0.138913325438237 0.203066501828366 0.249207856187209 0.35291912862078
31 0.0396907015910238 0.0749397685687135 0.129962621494384 0.196973534638321 0.247396523066486 0.350974721553244
32 0.0343022859652818 0.0670780117673325 0.121134744017377 0.190603276478666 0.246547772704463 0.349086461019393
33 0.0295780236293481 0.0598364874672815 0.112501858913694 0.184000824193165 0.24530265745787 0.347251363023665
34 0.0254561985417331 0.0532151921853635 0.104127597702133 0.177210099305165 0.24368979923226 0.345466669065013
35 0.0218745792950067 0.0472003820434992 0.0960659018161977 0.170274094824948 0.241736462930178 0.343729824766188
36 0.0187728331978568 0.0417677822409742 0.0883603839481408 0.163234944432833 0.239468643617304 0.342038460760392
37 0.016094109513349 0.0368855887449313 0.0810442052251719 0.156133824169331 0.236911118454461 0.340390375580291
38 0.0137859690735658 0.0325171088424854 0.0741404131182077 0.149010714656656 0.234087477247839 0.338783520325896
39 0.0118008263377961 0.0286229671557148 0.0676626511283572 0.141904063632471 0.231020143454596 0.337215984914769
40 0.0100960459163161 0.0251628640047609 0.0616161360609816 0.134850393507112 0.227730394960942 0.335685985741244
41 0.0086338075195258 0.0220969132311091 0.0559987985498557 0.127883897520507 0.224238391188952 0.334191854591488
42 0.00738082634732162 0.0193866095936693 0.0508024929906749 0.121036062447131 0.220563210347309 0.332732028678763
43 0.00630799259114534 0.0169954857401738 0.0460141997644399 0.114335347480892 0.216722898145829 0.331305041678588
44 0.00538997479851422 0.0148895196784641 0.0416171618033947 0.107806939560221 0.212734527215561 0.329909515656987
45 0.00460481723390704 0.0130373491418132 0.0375919163553189 0.101472596228466 0.208614264922832 0.328544153796856
46 0.00393355050684618 0.0114103419185605 0.0339171994222905 0.0953505790081355 0.204377446278592 0.327207733837957
47 0.00335982693055314 0.00998256292630839 0.0305707138598902 0.0894556736675912 0.200038648204891 0.325899102155305
48 0.00286958663918724 0.00873067069314204 0.0275297622732258 0.0837992888506348 0.195611761461287 0.324617168408924
49 0.00245075683287466 0.00763376858811815 0.0247717528423212 0.0783896212915308 0.191110056954331 0.323360900705198
50 0.00209298415257064 0.0066732298948069 0.0222745905106284 0.0732318740848287 0.186546243835281 0.322129321216548
51 0.00178739873439215 0.00583251069885549 0.0200169681373807 0.0683285139793713 0.181932517615507 0.320921502211861
52 0.00152640767216339 0.00509696049239294 0.0179785728053546 0.0636795541449302 0.177280597387836 0.319736562455241
53 0.00130351522048466 0.00445363725262238 0.0161402219862086 0.0592828500428468 0.172601752047596 0.318573663935184
54 0.00111316695061114 0.00389113137764452 0.0144839431021743 0.0551343976647141 0.167906816096846 0.317432008890332
55 0.00095061512416228 0.00339940111071102 0.0129930084969067 0.0512286252666616 0.163206196152038 0.316310837101579
56 0.000811802704213993 0.00296962082168861 0.0116519361642371 0.0475586716449017 0.158509869645446 0.31520942342349
57 0.000693263631684871 0.0025940426282528 0.0104464649329101 0.0441166458386128 0.153827377419075 0.314127075530911
58 0.000592037226289199 0.00226587123646549 0.00936351126218815 0.0408938648187391 0.149167811974808 0.313063131859155
59 0.000505594805570886 0.00197915148736205 0.0083911134191712 0.037881067172082 0.144539803092548 0.312016959718463
60 0.000431776841022913 0.00172866785550896 0.00751836760543545 0.0350686019951923 0.139951502388551 0.310987953565465
61 0.000368739180082289 0.00150985501345657 0.00673535958024207 0.032446593170844 0.13541056818797 0.309975533416189
62 0.00031490705390913 0.00131871851967269 0.00603309447984535 0.0300050799258515 0.130924151854616 0.308979143386769
63 0.00026893576195075 0.00115176468259792 0.00540342684060868 0.0277341350873193 0.126498886478563 0.307998250349486
64 0.000229677075823997 0.00100593868206089 0.00483899227799511 0.0256239627949307 0.122140878584722 0.307032342693031
65 0.000196150538163908 0.000878570078774232 0.00433314183384303 0.0236649776208113 0.117855703304561 0.306080929177057
66 0.000167518948051337 0.000767324903852784 0.00387987966162251 0.0218478671263206 0.113648403255961 0.305143537872119
67 0.000143067425325216 0.000670163587029649 0.00347380445613632 0.0201636398744647 0.109523491206734 0.304219715177001
68 0.000122185533133701 0.000585304050364277 0.00311005483532589 0.018603660841674 0.105484956456733 0.303309024906284
69 0.000104352013009956 0.000511189360719366 0.00278425873447707 0.0171596760538482 0.101536274761229 0.302411047441708
70 8.91217512880571e-05 0.000446459397612564 0.00249248676631775 0.0158238281252674 0.0976804215323585 0.301525378941575
71 7.61146509711264e-05 0.000389926052156597 0.00223120942545052 0.0145886642181643 0.0939198879934858 0.300651630602993
72 6.50061305700333e-05 0.00034055152706447 0.00199725796487382 0.0134471377753076 0.0902566999202509 0.29978942797232
73 5.55190120888893e-05 0.000297429357193457 0.00178778874033547 0.0123926052149531 0.0866924385789826 0.298938410299598
74 4.74165949647665e-05 0.000259767814663525 0.00160025080018023 0.0114188186219232 0.0832282634649817 0.298098229933229
75 4.0496742527818e-05 0.000226875402570159 0.00143235649065376 0.0105199153236557 0.0798649364472801 0.297268551751484


==> PlotData/red.txt <==
0.025 1
0.05 0.975
0.05 1
0.075 1
0.1 1
0.125 1
0.15 0.975
0.15 1
0.175 0.975
0.175 1
0.2 0.975
0.2 1
0.225 0.925
0.225 0.95
0.225 0.975
0.225 1
0.25 0.9
0.25 0.95
0.25 0.975
0.25 1
0.275 0.9
0.275 0.925
0.275 0.95
0.275 0.975
0.275 1
0.3 0.925
0.3 0.95
0.3 0.975
0.3 1
0.325 0.9
0.325 0.925
0.325 0.95
0.325 0.975
0.325 1
0.35 0.875
0.35 0.9
0.35 0.925
0.35 0.975
0.35 1
0.375 0.875
0.375 0.925
0.375 0.95
0.375 0.975
0.375 1
0.4 0.9
0.4 0.925
0.4 0.95
0.4 0.975
0.4 1
0.425 0.875
0.425 0.9
0.425 0.925
0.425 0.95
0.425 0.975
0.425 1
0.45 0.825
0.45 0.85
0.45 0.875
0.45 0.9
0.45 0.925
0.45 0.95
0.45 0.975
0.45 1
0.475 0.85
0.475 0.875
0.475 0.9
0.475 0.925
0.475 0.95
0.475 0.975
0.475 1
0.5 0.85
0.5 0.875
0.5 0.9
0.5 0.925
0.5 0.95
0.5 0.975
0.5 1
0.525 0.825
0.525 0.85
0.525 0.875
0.525 0.9
0.525 0.925
0.525 0.95
0.525 0.975
0.525 1
0.55 0.775
0.55 0.8
0.55 0.825
0.55 0.875
0.55 0.9
0.55 0.925
0.55 0.95
0.55 0.975
0.55 1
0.575 0.825
0.575 0.85
0.575 0.875
0.575 0.9
0.575 0.925
0.575 0.95
0.575 0.975
0.575 1
0.6 0.75
0.6 0.8
0.6 0.825
0.6 0.85
0.6 0.875
0.6 0.9
0.6 0.925
0.6 0.95
0.6 0.975
0.6 1
0.625 0.8
0.625 0.825
0.625 0.85
0.625 0.875
0.625 0.9
0.625 0.925
0.625 0.95
0.625 0.975
0.625 1
0.65 0.775
0.65 0.8
0.65 0.825
0.65 0.85
0.65 0.875
0.65 0.9
0.65 0.925
0.65 0.95
0.65 0.975
0.65 1
0.675 0.75
0.675 0.775
0.675 0.8
0.675 0.825
0.675 0.85
0.675 0.875
0.675 0.9
0.675 0.925
0.675 0.95
0.675 0.975
0.675 1
0.7 0.8
0.7 0.825
0.7 0.85
0.7 0.875
0.7 0.9
0.7 0.925
0.7 0.95
0.7 0.975
0.7 1
0.725 0.725
0.725 0.75
0.725 0.775
0.725 0.8
0.725 0.825
0.725 0.85
0.725 0.875
0.725 0.9
0.725 0.925
0.725 0.95
0.725 0.975
0.725 1
0.75 0.775
0.75 0.8
0.75 0.825
0.75 0.85
0.75 0.875
0.75 0.9
0.75 0.925
0.75 0.95
0.75 0.975
0.75 1
0.775 0.725
0.775 0.75
0.775 0.775
0.775 0.8
0.775 0.825
0.775 0.85
0.775 0.875
0.775 0.9
0.775 0.925
0.775 0.95
0.775 0.975
0.775 1
0.8 0.775
0.8 0.8
0.8 0.825
0.8 0.85
0.8 0.875
0.8 0.9
0.8 0.925
0.8 0.95
0.8 0.975
0.8 1
0.825 0.7
0.825 0.75
0.825 0.775
0.825 0.8
0.825 0.825
0.825 0.85
0.825 0.875
0.825 0.9
0.825 0.925
0.825 0.95
0.825 0.975
0.825 1
0.85 0.7
0.85 0.775
0.85 0.8
0.85 0.825
0.85 0.85
0.85 0.875
0.85 0.9
0.85 0.925
0.85 0.95
0.85 0.975
0.85 1
0.875 0.725
0.875 0.75
0.875 0.775
0.875 0.8
0.875 0.825
0.875 0.85
0.875 0.875
0.875 0.9
0.875 0.925
0.875 0.95
0.875 0.975
0.875 1
0.9 0.675
0.9 0.725
0.9 0.75
0.9 0.775
0.9 0.8
0.9 0.825
0.9 0.85
0.9 0.875
0.9 0.9
0.9 0.925
0.9 0.95
0.9 0.975
0.9 1
0.925 0.7
0.925 0.75
0.925 0.775
0.925 0.8
0.925 0.825
0.925 0.85
0.925 0.875
0.925 0.9
0.925 0.925
0.925 0.95
0.925 0.975
0.925 1
0.95 0.725
0.95 0.75
0.95 0.775
0.95 0.8
0.95 0.825
0.95 0.85
0.95 0.875
0.95 0.9
0.95 0.925
0.95 0.95
0.95 0.975
0.95 1
0.975 0.65
0.975 0.7
0.975 0.725
0.975 0.75
0.975 0.775
0.975 0.8
0.975 0.825
0.975 0.85
0.975 0.875
0.975 0.9
0.975 0.925
0.975 0.95
0.975 0.975
0.975 1
1 0.675
1 0.7
1 0.725
1 0.75
1 0.775
1 0.8
1 0.825
1 0.85
1 0.875
1 0.9
1 0.925
1 0.95
1 0.975
1 1

